NatGVD: Natural Adversarial Example Attack towards Graph-based Vulnerability Detection

Graph-based models learn rich code graph structural information and present superior performance on various code analysis tasks. However, the robustness of these models against adversarial example attacks in the context of vulnerability detection remains an open question. This paper proposes NatGVD, a novel attack methodology that generates natural adversarial vulnerable code to circumvent GNN-based and graph-aware transformer-based vulnerability detectors. NatGVD employs a set of code transformations that modify graph structure while preserving code semantics. Instead of injecting dead or unrelated code like previous works, NatGVD considers naturalness requirements: generated examples should not be easily recognized by humans or program analysis tools. With extensive evaluation of NatGVD on state-of-the-art vulnerability detection systems, the results reveal up to 53.04% evasion rate across GNN-based detectors and graph-aware transformer-based detectors. We also explore potential defense strategies to enhance the robustness of these systems against NatGVD.

==> example_1.txt <==
val = (*@\hlcyan{((cbp \textgreater{}\textgreater{} (5 - i)) \& 1)}@*);

==> example_10.txt <==
if((*@\hlcyan{!(v->mv\_type\_is\_raw)}@*))
    (*@\hlcyan{fourmv = v->mv\_type\_mb\_plane[mb\_pos];}@*)
else
    (*@\hlcyan{fourmv = get\_bits1(gb);}@*)

==> example_11.txt <==
(*@\hlcyan{{\color{blue}\bfseries if}( crt->version == 2 || crt->version == 3 ) \{}@*)
    ret = x509(*@\_@*)get(*@\_@*)uid(
        &p, end, &crt->issuer(*@\_@*)id,  1 );
(*@\hlcyan{\}}@*)

==> example_12.txt <==
(*@\hlcyan{{\color{blue}\bfseries if}(crt->version == 2) \{}@*)
    ret = x509(*@\_@*)get(*@\_@*)uid(
        &p, end, &crt->issuer(*@\_@*)id,  1 );
(*@\hlcyan{\}}@*)
(*@\hlcyan{{\color{blue}\bfseries else} {\color{blue}\bfseries if}(crt->version == 3) \{}@*)
    ret = x509(*@\_@*)get(*@\_@*)uid(
        &p, end, &crt->issuer(*@\_@*)id,  1 );
(*@\hlcyan{\}}@*)

==> example_13.txt <==
if((*@ \hlcyan{buf+16>=buf\_end} @*)) {
    av(*@\_@*)log(s->avctx, WARNING, "truncated\n");
}

==> example_14.txt <==
if((*@\hlcyan{buf\_end <= buf+16}@*)) {
    av(*@\_@*)log(s->avctx, WARNING, "truncated\n");
}

==> example_2.txt <==
(*@\hlcyan{{\color{blue}\bfseries int} temp\_0 = 5 - i;}@*)
(*@\hlcyan{{\color{blue}\bfseries int} temp\_1 = cbp \textgreater{}\textgreater{} temp\_0;}@*)
(*@\hlcyan{{\color{blue}\bfseries int} temp\_2 = temp\_1 \& 1;}@*)
val = (*@\hlcyan{temp\_2}@*);

==> example_3.txt <==
for(int k = 0; k < 100; (*@\hlcyan{k += 3}@*))

==> example_4.txt <==
for(int k = 0; k < 100; (*@\hlcyan{k = k + 3}@*))

==> example_5.txt <==
(*@\hlcyan{{\color{blue}\bfseries while}}@*)(i < 10) {
    printf("%d\n", i);
    i++;
}

==> example_6.txt <==
(*@\hlcyan{{\color{blue}\bfseries for}}@*)((*@\hlcyan{;}@*)i < 10(*@\hlcyan{;}@*)) {
    printf("%d\n", i);
    i++;
}

==> example_7.txt <==
(*@\hlcyan{{\color{blue}\bfseries for}(i = 0; i < 10; i++)}@*) {
    printf("%d\n", i);
}

==> example_8.txt <==
(*@\hlcyan{i = 0;}@*)
(*@\hlcyan{{\color{blue}\bfseries while}(i < 10)}@*) {
    printf("%d\n", i);
    (*@\hlcyan{i++;}@*)
}

==> example_9.txt <==
if ((*@\hlcyan{v->mv\_type\_is\_raw}@*)) 
    (*@\hlcyan{fourmv = get\_bits1(gb);}@*)
else
    (*@\hlcyan{fourmv = v->mv\_type\_mb\_plane[mb\_pos];}@*)
